Entanglement in a 20-Qubit Superconducting Quantum Computer

Towards realising larger scale quantum algorithms, the ability to prepare sizeable multi-qubit entangled states with full qubit control is used as a benchmark for quantum technologies. We investigate the extent to which entanglement is found within a prepared graph state on the 20-qubit superconducting quantum computer, IBM Q Poughkeepsie. We prepared a graph state along a path consisting of all twenty qubits within Poughkeepsie and performed full quantum state tomography on all groups of four connected qubits along this path. We determined that each pair of connected qubits was inseparable and hence the prepared state was entangled. Additionally, a genuine multipartite entanglement witness was measured on all qubit subpaths of the graph state and we found genuine multipartite entanglement on chains of up to three qubits.

==> gsData10.txt <==
1
98
100
100
98
101
99
98
99
97
100
100
98
100
101
98
100
100
94
98
104
105
106
111
113
114
116
110
118
120
122
127
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> gsData15.txt <==
1
150
152
151
153
150
147
151
150
148
149
148
151
149
150
150
150
147
150
150
148
152
151
148
150
151
151
152
145
157
155
160
157
161
163
166
169
166
175
173
168
176
182
180
179
182
190
192
193


==> gsData20.txt <==
1
199
198
201
198
203
203
200
199
199
197
200
199
198
201
198
201
198
199
200
201
198
200
199
199
201
201
200
200
201
202
201
201
196
201
201
201
202
205
206
207
209
211
217
215
221
219
225
219


==> gsData5.txt <==
1
50
50
49
51
46
44
52
49
48
49
48
50
53
60
61
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0

